Search for the Higgs boson produced in association with a $W$ boson and decaying to four $b$-quarks via two spin-zero particles in $pp$ collisions at 13 TeV with the ATLAS detector

This paper presents a dedicated search for exotic decays of the Higgs boson to a pair of new spin-zero particles, $H \rightarrow aa$, where the particle $a$ decays to $b$-quarks and has a mass in the range of 20-60 GeV. The search is performed in events where the Higgs boson is produced in association with a $W$ boson, giving rise to a signature of a lepton (electron or muon), missing transverse momentum, and multiple jets from $b$-quark decays. The analysis is based on the full dataset of $pp$ collisions at $\sqrt{s} = 13$ TeV recorded in 2015 by the ATLAS detector at the CERN Large Hadron Collider, corresponding to an integrated luminosity of 3.2 fb$^{-1}$. No significant excess of events above the Standard Model prediction is observed, and a $95\%$ confidence-level upper limit is derived for the product of the production cross section for $pp \rightarrow WH$ times the branching ratio for the decay $H \rightarrow aa \rightarrow 4b$. The upper limit ranges from 6.2 pb for an $a$-boson mass $m_a = 20$ GeV to 1.5 pb for $m_a = 60$ GeV.

==> Metadata.txt <==
title:
Search for the Higgs boson produced in association with a $W$ boson and decaying to four $b$-quarks via two spin-zero particles in $pp$ collisions at 13 TeV with the ATLAS detector

abstract:
This paper presents a dedicated search for exotic decays of the Higgs boson to a pair of new spin-zero particles, $H \rightarrow aa$, where the particle $a$ decays to $b$-quarks and has a mass in the range of 20--60 GeV. The search is performed in events where the Higgs boson is produced in association with a $W$ boson, giving rise to a signature of a lepton (electron or muon), missing transverse momentum, and multiple jets from $b$-quark decays. The analysis is based on the full dataset of $pp$ collisions at $\sqrt{s} = 13$ TeV recorded in 2015 by the ATLAS detector at the CERN Large Hadron Collider, corresponding to an integrated luminosity of 3.2 fb$^{-1}$. No significant excess of events above the Standard Model prediction is observed, and a $95\%$ confidence-level upper limit is derived for the product of the production cross section for $pp \rightarrow WH$ times the branching ratio for the decay $H \rightarrow aa \rightarrow 4b$. The upper limit ranges from 6.2 pb for an $a$-boson mass $m_a = 20$ GeV to 1.5 pb for $m_a = 60$ GeV.

Comments: 23 pages plus author list + cover pages (41 pages total), 7 figures, 3 tables, submitted to EPJC, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2016-01/

EPJC-style title:
Search for the Higgs boson produced in association with a W boson and decaying to four b-quarks via two spin-zero particles in pp collisions at 13 TeV with the ATLAS detector

EPJC-style abstract:
This paper presents a dedicated search for exotic decays of the Higgs boson to a pair of new spin-zero particles, H → aa, where the particle a decays to b-quarks and has a mass in the range of 20-60 GeV. The search is performed in events where the Higgs boson is produced in association with a W boson, giving rise to a signature of a lepton (electron or muon), missing transverse momentum, and multiple jets from b-quark decays. The analysis is based on the full dataset of pp collisions at √s = 13 TeV recorded in 2015 by the ATLAS detector at the CERN Large Hadron Collider, corresponding to an integrated luminosity of 3.2 fb<sup> -1 </sup>. No significant excess of events above the Standard Model prediction is observed, and a 95% confidence-level upper limit is derived for the product of the production cross section for pp → WH times the branching ratio for the decay H → aa → 4b. The upper limit ranges from 6.2 pb for an a-boson mass m<sub> a </sub> = 20 GeV to 1.5 pb for m<sub> a </sub> = 60 GeV.

